Diversity in Fashion Recommendation using Semantic Parsing

Developing recommendation system for fashion images is challenging due to the inherent ambiguity associated with what criterion a user is looking at. Suggesting multiple images where each output image is similar to the query image on the basis of a different feature or part is one way to mitigate the problem. Existing works for fashion recommendation have used Siamese or Triplet network to learn features between a similar pair and a similar-dissimilar triplet respectively. However, these methods do not provide basic information such as, how two clothing images are similar, or which parts present in the two images make them similar. In this paper, we propose to recommend images by explicitly learning and exploiting part based similarity. We propose a novel approach of learning discriminative features from weakly-supervised data by using visual attention over the parts and a texture encoding network. We show that the learned features surpass the state-of-the-art in retrieval task on DeepFashion dataset. We then use the proposed model to recommend fashion images having an explicit variation with respect to similarity of any of the parts.

==> diverse-reco-review.txt <==
Importance/Relevance: Of sufficient interest

Novelty/Originality/Contribution: Minor originality
Comment on Novelty/Originality/Contribution: 
See my comments.

Technical Correctness: Probably correct

Experimental Validation: Lacking in some respect
Comment on Experimental Validation: 
Needing more experimental results.

Clarity of Presentation: Clear enough

Reference to Prior Work: References adequate

General Comments to Authors: 
This paper proposes to recommend fashion images by explicitly learning and exploiting part based similarity. The parts are learned in a weakly-supervised manner. 

Advantages:
1. This paper considers the parts similarity between query image and database images.
2. This paper proposes attention based deep neural network to generate semantically meaning full parts. 

Disadvantages: 
1.Without more details about the network configuration and training procedure, I am not sure if this work is reproducible.
2.More experiment results should be added. For example, this paper should add the evaluation results of “without attention model” in Table 1. 

Importance/Relevance: Of sufficient interest

Novelty/Originality/Contribution: Moderately original
Comment on Novelty/Originality/Contribution: 
This paper proposed a part-based image recommendation method, which apply a recurrent attention model to locate different fashion parts of a person image. It is a novel system and idea, but the framework about ST-LSTM are not novel, besides, the details of texture encoding network are absent.

Technical Correctness: Definitely correct

Experimental Validation: Sufficient validation/theoretical paper

Clarity of Presentation: Clear enough

Reference to Prior Work: Excellent references

Importance/Relevance: Of sufficient interest

Novelty/Originality/Contribution: Very original
Comment on Novelty/Originality/Contribution: 
The paper proposed a new fashion recommendation system which can produce diverse recommendations based on similarity of different parts, which is different from previous methods based on global image similarity. The parts of the image are generated by attention modules. The method not only outperforms previous state-of-the-arts, but also produces query results given explicit query parts, which is considered to be useful in actual recommendation system, and also contributes to interpretability. 

Technical Correctness: Probably correct

Experimental Validation: Sufficient validation/theoretical paper
Comment on Experimental Validation: 
The experiments results seem to be good compared to previous methods. The query results in Fig.4 look pretty convincing.

Clarity of Presentation: Clear enough

Reference to Prior Work: References adequate

